Approximation Bounds for Sparse Programs

We show that sparsity constrained optimization problems over low dimensional spaces tend to have a small duality gap. We use the Shapley-Folkman theorem to derive both data-driven bounds on the duality gap, and an efficient primalization procedure to recover feasible points satisfying these bounds. These error bounds are proportional to the rate of growth of the objective with the target cardinality, which means in particular that the relaxation is nearly tight as soon as the target cardinality is large enough so that only uninformative features are added.

==> TODO.txt <==
- Softer version of the rank r
- Use approximate Caratheodory to get sparse representation of LP solution in primalization (instead of LP)
- Extend to min quadratic representation
- Handle Lambda=0 using pseudo inverses in the duality proof?

